The S2 Stream: the shreds of a primitive dwarf galaxy

The S2 stream is a kinematically cold stream that is plunging downwards through the Galactic disc. It may be part of a hotter and more diffuse structure called the Helmi stream. We present a multi-instrument chemical analysis of the stars in the metal-poor S2 stream using both high- and low-resolution spectroscopy, complemented with a re-analysis of the archival data to give a total sample of 62 S2 members. Our high-resolution program provides alpha-elements (C, Mg, Si, Ca and Ti), iron-peak elements (V, Cr, Mn, Fe, Ni), n-capture process elements (Sr, Ba) and other elements such as Li, Na, Al, and Sc for a subsample of S2 objects. We report coherent abundance patterns over a large metallicity spread (~1 dex) confirming that the S2 stream was produced by a disrupted dwarf galaxy. The combination of S2's $\alpha$-elements displays a mildly decreasing trend with increasing metallicity which can be tentatively interpreted as a ``knee'' at [Fe/H]<-2. At the low metallicity end, the n-capture elements in S2 may be dominated by r-process production however several stars are Ba-enhanced, but unusually poor in Sr. Moreover, some of the low-[Fe/H] stars appear to be carbon-enhanced. We interpret the observed abundance patterns with the help of chemical evolution models that demonstrate the need for modest star-formation efficiency and low wind efficiency confirming that the progenitor of S2 was a primitive dwarf galaxy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
